Topology of Toric Gravitational Instantons

For an asymptotically locally Euclidean (ALE) or asymptotically locally flat (ALF) gravitational instanton $(M,g)$ with toric symmetry, we express the signature of $(M,g)$ directly in terms of its rod structure. Applying Hitchin$\unicode{x2013}$Thorpe-type inequalities for Ricci-flat ALE/ALF manifolds, we formulate, as a step toward a classification of toric ALE/ALF instantons, necessary conditions that the rod structures of such spaces must satisfy. Finally, we apply these results to the study of rod structures with three turning points.

==> R4_taub_nut.tikz <==
\begin{tikzpicture}\draw[->,thick] (-5,0)--(5,0);\tkzLabelPoint[right](5,0){$z$}\node at ({0},0)[circle,fill,inner sep=1.5pt]{};\tkzLabelPoint[below,yshift=-1.5pt]({0},0){$z_{1}$}\tkzLabelPoint[above]({-5/2},0){$(0,-1)$}\tkzLabelPoint[above]({5/2},0){$(1,0)$}\tkzLabelPoint[left,xshift=-25pt](-5,0){(a)}\end{tikzpicture}
